Closed-Form Formula for $d_{\mathrm{critical}}(a_0)$ in Large Fully Connected Power Grids

Kadloor and Santhi (arXiv:1011.4098) modeled cascading failures in a large fully connected power grid by a coupled four-variable recursion for the minimum surviving load $a_n$, the mean failed load $\mu_{n-1}$, the redistributed load $\mathcal{D}_n$, and the stagewise failure probability $p_n$. They noted that the recursion was not tractable and identified the critical disturbance $d_{\mathrm{critical}}$ by simulation. We show that the recursion telescopes exactly into a one-dimensional monotone map $a_{n+1} = g(a_n)$. This yields the threshold in closed form: $1 - a_0 = d_{\mathrm{critical}}\,(1 + \ln(1 + 1/d_{\mathrm{critical}}))$, or explicitly in terms of the lower branch $W_{-1}$ of the Lambert W function. We prove a sharp dichotomy. For $d_m \le d_{\mathrm{critical}}$ the cascade halts with limiting load $a_0 + d_{\mathrm{critical}}$ at criticality and surviving fraction $1/(1 + d_{\mathrm{critical}})$. For $d_m > d_{\mathrm{critical}}$ a complete outage occurs in finitely many steps.

==> data/an_040.dat <==
n a
1 0.8000000
2 0.8070550
3 0.8083697
4 0.8086407
5 0.8086976
6 0.8087096
7 0.8087122
8 0.8087127
9 0.8087128
10 0.8087128
11 0.8087128
12 0.8087128
13 0.8087128
14 0.8087128
15 0.8087128
16 0.8087128
60 0.8087128


==> data/an_046.dat <==
n a
1 0.8000000
2 0.8137072
3 0.8183068
4 0.8201795
5 0.8209967
6 0.8213639
7 0.8215310
8 0.8216075
9 0.8216426
10 0.8216588
11 0.8216662
12 0.8216696
13 0.8216712
14 0.8216719
15 0.8216722
16 0.8216724
17 0.8216724
18 0.8216725
19 0.8216725
20 0.8216725
21 0.8216725
22 0.8216725
23 0.8216725
24 0.8216725
25 0.8216725
26 0.8216725
27 0.8216725
28 0.8216725
29 0.8216725
30 0.8216725
31 0.8216725
60 0.8216725


==> data/an_048.dat <==
n a
1 0.8000000
2 0.8165039
3 0.8230586
4 0.8263507
5 0.8281822
6 0.8292572
7 0.8299078
8 0.8303087
9 0.8305584
10 0.8307151
11 0.8308139
12 0.8308763
13 0.8309157
14 0.8309407
15 0.8309566
16 0.8309667
17 0.8309730
18 0.8309771
19 0.8309796
20 0.8309813
21 0.8309823
22 0.8309830
23 0.8309834
24 0.8309837
25 0.8309838
26 0.8309839
27 0.8309840
28 0.8309840
29 0.8309841
30 0.8309841
31 0.8309841
32 0.8309841
33 0.8309841
34 0.8309841
35 0.8309841
36 0.8309841
37 0.8309841
38 0.8309841
39 0.8309841
40 0.8309841
41 0.8309841
42 0.8309841
43 0.8309841
44 0.8309841
45 0.8309841
46 0.8309841
47 0.8309841
48 0.8309841
49 0.8309841
50 0.8309841
51 0.8309841
60 0.8309841


==> data/an_049.dat <==
n a
1 0.8000000
2 0.8180110
3 0.8257618
4 0.8300787
5 0.8327991
6 0.8346426
7 0.8359526
8 0.8369144
9 0.8376376
10 0.8381911
11 0.8386204
12 0.8389567
13 0.8392224
14 0.8394336
15 0.8396023
16 0.8397377
17 0.8398466
18 0.8399345
19 0.8400055
20 0.8400630
21 0.8401096
22 0.8401475
23 0.8401783
24 0.8402033
25 0.8402236
26 0.8402402
27 0.8402537
28 0.8402646
29 0.8402736
30 0.8402809
31 0.8402868
32 0.8402917
33 0.8402956
34 0.8402988
35 0.8403015
36 0.8403036
37 0.8403053
38 0.8403068
39 0.8403079
40 0.8403089
41 0.8403096
42 0.8403103
43 0.8403108
44 0.8403112
45 0.8403115
46 0.8403118
47 0.8403121
48 0.8403122
49 0.8403124
50 0.8403125
51 0.8403126
52 0.8403127
53 0.8403128
54 0.8403128
55 0.8403129
56 0.8403129
57 0.8403129
58 0.8403129
59 0.8403130
60 0.8403130


==> data/an_0494.dat <==
n a
1 0.8000000
2 0.8186341
3 0.8269088
4 0.8317112
5 0.8348951
6 0.8371867
7 0.8389321
8 0.8403185
9 0.8414563
10 0.8424149
11 0.8432405
12 0.8439651
13 0.8446113
14 0.8451961
15 0.8457322
16 0.8462295
17 0.8466958
18 0.8471376
19 0.8475602
20 0.8479681
21 0.8483654
22 0.8487555
23 0.8491419
24 0.8495278
25 0.8499163
26 0.8503108
27 0.8507145
28 0.8511313
29 0.8515654
30 0.8520217
31 0.8525057
32 0.8530245
33 0.8535865
34 0.8542023
35 0.8548858
36 0.8556550
37 0.8565344
38 0.8575576
39 0.8587729
40 0.8602519
41 0.8621052
42 0.8645134
43 0.8677924
44 0.8725465
45 0.8800861
46 0.8938396
47 0.9261259
48 1.0000000


==> data/an_050.dat <==
n a
1 0.8000000
2 0.8195902
3 0.8287027
4 0.8343273
5 0.8383564
6 0.8415419
7 0.8442548
8 0.8467109
9 0.8490577
10 0.8514156
11 0.8539052
12 0.8566720
13 0.8599240
14 0.8640012
15 0.8695347
16 0.8778788
17 0.8925752
18 0.9264435
19 1.0000000


==> data/an_052.dat <==
n a
1 0.8000000
2 0.8229631
3 0.8353610
4 0.8447550
5 0.8535882
6 0.8635794
7 0.8773200
8 0.9017112
9 0.9690760
10 1.0000000


==> data/an_bug049.dat <==
n a
1 0.8000000
2 0.8180110
3 0.8263851
4 0.8315033
5 0.8351074
6 0.8378899
7 0.8401882
8 0.8421915
9 0.8440193
10 0.8457563
11 0.8474710
12 0.8492270
13 0.8510935
14 0.8531557
15 0.8555324
16 0.8584057
17 0.8620821
18 0.8671329
19 0.8747683
20 0.8880580
21 0.9174562
22 1.0000000


==> data/cobweb_sub.dat <==
x y
0.8000000 0.8000000
0.8000000 0.8137072
0.8137072 0.8137072
0.8137072 0.8183068
0.8183068 0.8183068
0.8183068 0.8201795
0.8201795 0.8201795
0.8201795 0.8209967
0.8209967 0.8209967
0.8209967 0.8213639
0.8213639 0.8213639
0.8213639 0.8215310
0.8215310 0.8215310
0.8215310 0.8216075
0.8216075 0.8216075
0.8216075 0.8216426
0.8216426 0.8216426
0.8216426 0.8216588
0.8216588 0.8216588
0.8216588 0.8216662
0.8216662 0.8216662
0.8216662 0.8216696
0.8216696 0.8216696
0.8216696 0.8216712
0.8216712 0.8216712
0.8216712 0.8216719
0.8216719 0.8216719
0.8216719 0.8216722
0.8216722 0.8216722


==> data/cobweb_sup.dat <==
x y
0.8000000 0.8000000
0.8000000 0.8229631
0.8229631 0.8229631
0.8229631 0.8353610
0.8353610 0.8353610
0.8353610 0.8447550
0.8447550 0.8447550
0.8447550 0.8535882
0.8535882 0.8535882
0.8535882 0.8635794
0.8635794 0.8635794
0.8635794 0.8773200
0.8773200 0.8773200
0.8773200 0.892


==> data/dcrit_curve.dat <==
a0 dc dbug hr
0.0000 0.46594127 0.39311177 1.0000
0.0100 0.45912681 0.38810511 0.9900
0.0200 0.45234450 0.38310845 0.9800
0.0300 0.44559465 0.37812197 0.9700
0.0400 0.43887759 0.37314587 0.9600
0.0500 0.43219363 0.36818032 0.9500
0.0600 0.42554311 0.36322553 0.9400
0.0700 0.41892634 0.35828168 0.9300
0.0800 0.41234366 0.35334898 0.9200
0.0900 0.40579539 0.34842763 0.9100
0.1000 0.39928185 0.34351785 0.9000
0.1100 0.39280338 0.33861985 0.8900
0.1200 0.38636029 0.33373384 0.8800
0.1300 0.37995293 0.32886007 0.8700
0.1400 0.37358163 0.32399874 0.8600
0.1500 0.36724670 0.31915010 0.8500
0.1600 0.36094848 0.31431439 0.8400
0.1700 0.35468731 0.30949185 0.8300
0.1800 0.34846351 0.30468274 0.8200
0.1900 0.34227742 0.29988730 0.8100
0.2000 0.33612936 0.29510581 0.8000
0.2100 0.33001966 0.29033853 0.7900
0.2200 0.32394866 0.28558574 0.7800
0.2300 0.31791670 0.28084770 0.7700
0.2400 0.31192409 0.27612472 0.7600
0.2500 0.30597117 0.27141709 0.7500
0.2600 0.30005827 0.26672510 0.7400
0.2700 0.29418571 0.26204906 0.7300
0.2800 0.28835384 0.25738928 0.7200
0.2900 0.28256297 0.25274609 0.7100
0.3000 0.27681344 0.24811982 0.7000
0.3100 0.27110556 0.24351079 0.6900
0.3200 0.26543968 0.23891935 0.6800
0.3300 0.25981611 0.23434586 0.6700
0.3400 0.25423518 0.22979066 0.6600
0.3500 0.24869722 0.22525414 0.6500
0.3600 0.24320254 0.22073666 0.6400
0.3700 0.23775148 0.21623860 0.6300
0.3800 0.23234435 0.21176037 0.6200
0.3900 0.22698148 0.20730235 0.6100
0.4000 0.22166319 0.20286497 0.6000
0.4100 0.21638979 0.19844864 0.5900
0.4200 0.21116161 0.19405380 0.5800
0.4300 0.20597896 0.18968087 0.5700
0.4400 0.20084217 0.18533032 0.5600
0.4500 0.19575156 0.18100260 0.5500
0.4600 0.19070743 0.17669818 0.5400
0.4700 0.18571012 0.17241755 0.5300
0.4800 0.18075993 0.16816119 0.5200
0.4900 0.17585719 0.16392961 0.5100
0.5000 0.17100221 0.15972333 0.5000
0.5100 0.16619532 0.15554287 0.4900
0.5200 0.16143683 0.15138878 0.4800
0.5300 0.15672706 0.14726160 0.4700
0.5400 0.15206634 0.14316191 0.4600
0.5500 0.14745499 0.13909028 0.4500
0.5600 0.14289333 0.13504730 0.4400
0.5700 0.13838171 0.13103358 0.4300
0.5800 0.13392044 0.12704975 0.4200
0.5900 0.12950986 0.12309644 0.4100
0.6000 0.12515032 0.11917431 0.4000
0.6100 0.12084216 0.11528402 0.3900
0.6200 0.11658573 0.11142626 0.3800
0.6300 0.11238139 0.10760173 0.3700
0.6400 0.10822950 0.10381117 0.3600
0.6500 0.10413044 0.10005530 0.3500
0.6600 0.10008458 0.09633489 0.3400
0.6700 0.09609233 0.09265074 0.3300
0.6800 0.09215408 0.08900363 0.3200
0.6900 0.08827026 0.08539441 0.3100
0.7000 0.08444131 0.08182393 0.3000
0.7100 0.08066767 0.07829307 0.2900
0.7200 0.07694983 0.07480274 0.2800
0.7300 0.07328828 0.07135390 0.2700
0.7400 0.06968353 0.06794751 0.2600
0.7500 0.06613615 0.06458459 0.2500
0.7600 0.06264672 0.06126620 0.2400
0.7700 0.05921586 0.05799344 0.2300
0.7800 0.05584423 0.05476745 0.2200
0.7900 0.05253255 0.05158944 0.2100
0.8000 0.04928159 0.04846069 0.2000
0.8100 0.04609219 0.04538251 0.1900
0.8200 0.04296526 0.04235633 0.1800
0.8300 0.03990179 0.03938366 0.1700
0.8400 0.03690289 0.03646611 0.1600
0.8500 0.03396978 0.03360540 0.1500
0.8600 0.03110382 0.03080343 0.1400
0.8700 0.02830656 0.02806225 0.1300
0.8800 0.02557974 0.02538412 0.1200
0.8900 0.02292537 0.02277158 0.1100
0.9000 0.02034578 0.02022746 0.1000
0.9100 0.01784373 0.01775503 0.0900
0.9200 0.01542248 0.01535809 0.0800
0.9300 0.01308604 0.01304115 0.0700
0.9400 0.01083943 0.01080972 0.0600
0.9500 0.00868910 0.00867079 0.0500
0.9600 0.00664374 0.00663357 0.0400
0.9700 0.00471585 0.00471103 0.0300
0.9800 0.00292511 0.00292341 0.0200
0.9900 0.00130892 0.00130863 0.0100
1.0000 0.00000000 0.00000000 0.0000


==> data/gmap.dat <==
a g_sub g_crit g_sup
0.800000 0.81370721 0.81844844 0.82296308
0.800733 0.81392065 0.81871686 0.82328020
0.801467 0.81413745 0.81898925 0.82360179
0.802200 0.81435767 0.81926568 0.82392791
0.802933 0.81458137 0.81954620 0.82425865
0.803667 0.81480860 0.81983089 0.82459406
0.804400 0.81503942 0.82011979 0.82493422
0.805133 0.81527389 0.82041298 0.82527919
0.805867 0.81551206 0.82071052 0.82562905
0.806600 0.81575400 0.82101249 0.82598386
0.807333 0.81599976 0.82131894 0.82634371
0.808067 0.81624942 0.82162996 0.82670867
0.808800 0.81650303 0.82194560 0.82707881
0.809533 0.81676066 0.82226594 0.82745421
0.810267 0.81702238 0.82259106 0.82783495
0.811000 0.81728824 0.82292103 0.82822111
0.811733 0.81755833 0.82325592 0.82861278
0.812467 0.81783270 0.82359581 0.82901002
0.813200 0.81811144 0.82394078 0.82941294
0.813933 0.81839460 0.82429091 0.82982161
0.814667 0.81868227 0.82464628 0.83023612
0.815400 0.81897451 0.82500697 0.83065656
0.816133 0.81927141 0.82537307 0.83108302
0.816867 0.81957304 0.82574465 0.83151559
0.817600 0.81987948 0.82612181 0.83195436
0.818333 0.82019081 0.82650464 0.83239943
0.819067 0.82050711 0.82689322 0.83285090
0.819800 0.82082846 0.82728764 0.83330885
0.820533 0.82115494 0.82768801 0.83377340
0.821267 0.82148665 0.82809440 0.83424463
0.822000 0.82182366 0.82850692 0.83472267
0.822733 0.82216608 0.82892567 0.83520760
0.823467 0.82251398 0.82935074 0.83569954
0.824200 0.82286746 0.82978224 0.83619859
0.824933 0.82322661 0.83022026 0.83670486
0.825667 0.82359153 0.83066492 0.83721847
0.826400 0.82396232 0.83111632 0.83773953
0.827133 0.82433906 0.83157456 0.83826816
0.827867 0.82472188 0.83203976 0.83880447
0.828600 0.82511086 0.83251204 0.83934858
0.829333 0.82550611 0.83299149 0.83990062
0.830067 0.82590774 0.83347825 0.84046071
0.830800 0.82631586 0.83397243 0.84102898
0.831533 0.82673057 0.83447415 0.84160555
0.832267 0.82715198 0.83498353 0.84219056
0.833000 0.82758022 0.83550069 0.84278414
0.833733 0.82801540 0.83602578 0.84338642
0.834467 0.82845764 0.83655890 0.84399755
0.835200 0.82890705 0.83710021 0.84461767
0.835933 0.82936377 0.83764982 0.84524691
0.836667 0.82982791 0.83820789 0.84588543
0.837400 0.83029961 0.83877454 0.84653337
0.838133 0.83077899 0.83934992 0.84719089
0.838867 0.83126619 0.83993418 0.84785814
0.839600 0.83176134 0.84052745 0.84853527
0.840333 0.83226459 0.84112990 0.84922245
0.841067 0.83277607 0.84174168 0.84991984
0.841800 0.83329592 0.84236294 0.85062760
0.842533 0.83382430 0.84299384 0.85134591
0.843267 0.83436134 0.84363454 0.85207494
0.844000 0.83490721 0.84428521 0.85281486
0.844733 0.83546206 0.84494601 0.85356586
0.845467 0.83602604 0.84561713 0.85432810
0.846200 0.83659932 0.84629873 0.85510179
0.846933 0.83718205 0.84699098 0.85588711
0.847667 0.83777442 0.84769409 0.85668426
0.848400 0.83837659 0.84840822 0.85749342
0.849133 0.83898873 0.84913357 0.85831481
0.849867 0.83961103 0.84987033 0.85914863
0.850600 0.84024365 0.85061870 0.85999508
0.851333 0.84088680 0.85137887 0.86085438
0.852067 0.84154065 0.85215106 0.86172674
0.852800 0.84220541 0.85293547 0.86261240
0.853533 0.84288126 0.85373232 0.86351157
0.854267 0.84356841 0.85454182 0.86442448
0.855000 0.84426706 0.85536419 0.86535137
0.855733 0.84497742 0.85619967 0.86629249
0.856467 0.84569971 0.85704847 0.86724807
0.857200 0.84643415 0.85791084 0.86821836
0.857933 0.84718095 0.85878702 0.86920363
0.858667 0.84794034 0.85967726 0.87020413
0.859400 0.84871256 0.86058180 0.87122013
0.860133 0.84949784 0.86150090 0.87225189
0.860867 0.85029643 0.86243482 0.87329970
0.861600 0.85110858 0.86338383 0.87436384
0.862333 0.85193452 0.86434821 0.87544460
0.863067 0.85277454 0.86532823 0.87654228
0.863800 0.85362888 0.86632417 0.87765717
0.864533 0.85449781 0.86733633 0.87878958
0.865267 0.85538163 0.86836500 0.87993983
0.866000 0.85628059 0.86941050 0.88110824
0.866733 0.85719500 0.87047312 0.88229515
0.867467 0.85812515 0.87155319 0.88350087
0.868200 0.85907133 0.87265102 0.88472577
0.868933 0.86003386 0.87376696 0.88597019
0.869667 0.86101305 0.87490134 0.88723448
0.870400 0.86200923 0.87605451 0.88851902
0.871133 0.86302271 0.87722682 0.88982418
0.871867 0.86405385 0.87841864 0.89115035
0.872600 0.86510298 0.87963033 0.89249792
0.873333 0.86617045 0.88086228 0.89386728
0.874067 0.86725663 0.88211488 0.89525885
0.874800 0.86836189 0.88338851 0.89667306
0.875533 0.86948660 0.88468359 0.89811033
0.876267 0.87063115 0.88600054 0.89957109
0.877000 0.87179594 0.88733978 0.90105582
0.877733 0.87298138 0.88870175 0.90256495
0.878467 0.87418787 0.89008689 0.90409897
0.879200 0.87541584 0.89149567 0.90565837
0.879933 0.87666574 0.89292854 0.90724363
0.880667 0.87793800 0.89438600 0.90885526
0.881400 0.87923309 0.89586853 0.91049379
0.882133 0.88055147 0.89737663 0.91215975
0.882867 0.88189363 0.89891084 0.91385368
0.883600 0.88326005 0.90047166 0.91557615
0.884333 0.88465124 0.90205966 0.91732773
0.885067 0.88606773 0.90367537 0.91910900
0.885800 0.88751003 0.90531939 0.92092058
0.886533 0.88897871 0.90699228 0.92276308
0.887267 0.89047431 0.90869465 0.92463713
0.888000 0.89199740 0.91042712 0.92654339


==> data/surplus_h.dat <==
a h_sub h_crit h_sup
0.800000 -0.01108242 -0.01812968 -0.02596226
0.800656 -0.01059270 -0.01771647 -0.02562345
0.801313 -0.01010549 -0.01730651 -0.02528852
0.801969 -0.00962081 -0.01689986 -0.02495752
0.802625 -0.00913871 -0.01649655 -0.02463049
0.803281 -0.00865923 -0.01609663 -0.02430750
0.803938 -0.00818240 -0.01570015 -0.02398857
0.804594 -0.00770827 -0.01530715 -0.02367377
0.805250 -0.00723688 -0.01491768 -0.02336315
0.805906 -0.00676826 -0.01453178 -0.02305675
0.806563 -0.00630247 -0.01414951 -0.02275462
0.807219 -0.00583953 -0.01377092 -0.02245683
0.807875 -0.00537951 -0.01339604 -0.02216342
0.808531 -0.00492242 -0.01302494 -0.02187445
0.809188 -0.00446834 -0.01265766 -0.02158997
0.809844 -0.00401729 -0.01229425 -0.02131003
0.810500 -0.00356932 -0.01193477 -0.02103470
0.811156 -0.00312448 -0.01157927 -0.02076402
0.811813 -0.00268282 -0.01122779 -0.02049806
0.812469 -0.00224439 -0.01088041 -0.02023687
0.813125 -0.00180923 -0.01053716 -0.01998050
0.813781 -0.00137739 -0.01019811 -0.01972903
0.814438 -0.00094892 -0.00986332 -0.01948251
0.815094 -0.00052387 -0.00953283 -0.01924100
0.815750 -0.00010230 -0.00920671 -0.01900456
0.816406 0.00031574 -0.00888501 -0.01877325
0.817063 0.00073021 -0.00856780 -0.01854714
0.817719 0.00114104 -0.00825513 -0.01832628
0.818375 0.00154818 -0.00794707 -0.01811075
0.819031 0.00195158 -0.00764368 -0.01790061
0.819688 0.00235119 -0.00734502 -0.01769592
0.820344 0.00274693 -0.00705115 -0.01749676
0.821000 0.00313876 -0.00676214 -0.01730318
0.821656 0.00352662 -0.00647805 -0.01711526
0.822313 0.00391044 -0.00619895 -0.01693307
0.822969 0.00429017 -0.00592491 -0.01675667
0.823625 0.00466575 -0.00565599 -0.01658614
0.824281 0.00503711 -0.00539226 -0.01642155
0.824937 0.00540418 -0.00513380 -0.01626297
0.825594 0.00576691 -0.00488067 -0.01611047
0.826250 0.00612524 -0.00463294 -0.01596414
0.826906 0.00647908 -0.00439069 -0.01582403
0.827563 0.00682838 -0.00415398 -0.01569024
0.828219 0.00717307 -0.00392291 -0.01556284
0.828875 0.00751307 -0.00369753 -0.01544191
0.829531 0.00784833 -0.00347792 -0.01532752
0.830188 0.00817876 -0.00326418 -0.01521975
0.830844 0.00850429 -0.00305636 -0.01511869
0.831500 0.00882486 -0.00285455 -0.01502442
0.832156 0.00914038 -0.00265884 -0.01493702
0.832813 0.00945078 -0.00246930 -0.01485658
0.833469 0.00975598 -0.00228601 -0.01478317
0.834125 0.01005591 -0.00210907 -0.01471690
0.834781 0.01035049 -0.00193855 -0.01465783
0.835438 0.01063963 -0.00177455 -0.01460607
0.836094 0.01092325 -0.00161714 -0.01456170
0.836750 0.01120127 -0.00146642 -0.01452481
0.837406 0.01147361 -0.00132247 -0.01449549
0.838063 0.01174019 -0.00118540 -0.01447384
0.838719 0.01200090 -0.00105528 -0.01445995
0.839375 0.01225567 -0.00093222 -0.01445391
0.840031 0.01250441 -0.00081630 -0.01445582
0.840688 0.01274703 -0.00070763 -0.01446578
0.841344 0.01298343 -0.00060629 -0.01448389
0.842000 0.01321352 -0.00051240 -0.01451024
0.842656 0.01343721 -0.00042605 -0.01454493
0.843313 0.01365440 -0.00034733 -0.01458808
0.843969 0.01386499 -0.00027636 -0.01463977
0.844625 0.01406889 -0.00021323 -0.01470013
0.845281 0.01426598 -0.00015805 -0.01476924
0.845938 0.01445618 -0.00011094 -0.01484722
0.846594 0.01463938 -0.00007198 -0.01493418
0.847250 0.01481546 -0.00004131 -0.01503023
0.847906 0.01498433 -0.00001901 -0.01513547
0.848562 0.01514588 -0.00000522 -0.01525003
0.849219 0.01529999 -0.00000004 -0.01537401
0.849875 0.01544656 -0.00000359 -0.01550753
0.850531 0.01558547 -0.00001598 -0.01565071
0.851187 0.01571661 -0.00003733 -0.01580366
0.851844 0.01583985 -0.00006777 -0.01596651
0.852500 0.01595509 -0.00010742 -0.01613937
0.853156 0.01606219 -0.00015639 -0.01632237
0.853813 0.01616105 -0.00021482 -0.01651563
0.854469 0.01625152 -0.00028282 -0.01671927
0.855125 0.01633350 -0.00036054 -0.01693343
0.855781 0.01640685 -0.00044809 -0.01715824
0.856438 0.01647144 -0.00054562 -0.01739381
0.857094 0.01652713 -0.00065325 -0.01764029
0.857750 0.01657381 -0.00077112 -0.01789781
0.858406 0.01661132 -0.00089937 -0.01816650
0.859063 0.01663954 -0.00103814 -0.01844650
0.859719 0.01665832 -0.00118756 -0.01873794
0.860375 0.01666752 -0.00134778 -0.01904098
0.861031 0.01666699 -0.00151895 -0.01935574
0.861688 0.01665660 -0.00170121 -0.01968238
0.862344 0.01663619 -0.00189471 -0.02002103
0.863000 0.01660562 -0.00209960 -0.02037185
0.863656 0.01656472 -0.00231604 -0.02073498
0.864313 0.01651335 -0.00254417 -0.02111057
0.864969 0.01645134 -0.00278416 -0.02149878
0.865625 0.01637854 -0.00303616 -0.02189977
0.866281 0.01629479 -0.00330034 -0.02231368
0.866938 0.01619991 -0.00357686 -0.02274067
0.867594 0.01609375 -0.00386588 -0.02318091
0.868250 0.01597613 -0.00416758 -0.02363455
0.868906 0.01584689 -0.00448211 -0.02410177
0.869563 0.01570584 -0.00480966 -0.02458272
0.870219 0.01555281 -0.00515040 -0.02507758
0.870875 0.01538762 -0.00550450 -0.02558651
0.871531 0.01521008 -0.00587215 -0.02610968
0.872188 0.01502002 -0.00625352 -0.02664728
0.872844 0.01481724 -0.00664881 -0.02719948
0.873500 0.01460155 -0.00705818 -0.02776645
0.874156 0.01437276 -0.00748185 -0.02834837
0.874812 0.01413067 -0.00791999 -0.02894544
0.875469 0.01387508 -0.00837280 -0.02955783
0.876125 0.01360579 -0.00884048 -0.03018573
0.876781 0.01332259 -0.00932322 -0.03082934
0.877438 0.01302528 -0.00982124 -0.03148883
0.878094 0.01271363 -0.01033472 -0.03216442
0.878750 0.01238745 -0.01086389 -0.03285628
0.879406 0.01204650 -0.01140895 -0.03356464
0.880063 0.01169056 -0.01197011 -0.03428967
0.880719 0.01131942 -0.01254760 -0.03503160
0.881375 0.01093283 -0.01314162 -0.03579062
0.882031 0.01053058 -0.01375240 -0.03656694
0.882688 0.01011242 -0.01438017 -0.03736078
0.883344 0.00967812 -0.01502515 -0.03817235
0.884000 0.00922743 -0.01568757 -0.03900187
0.884656 0.00876010 -0.01636767 -0.03984956
0.885313 0.00827590 -0.01706569 -0.04071563
0.885969 0.00777455 -0.01778186 -0.04160032
0.886625 0.00725581 -0.01851642 -0.04250384
0.887281 0.00671942 -0.01926963 -0.04342644
0.887938 0.00616510 -0.02004174 -0.04436834
0.888594 0.00559259 -0.02083299 -0.04532979
0.889250 0.00500162 -0.02164365 -0.04631101
0.889906 0.00439191 -0.02247397 -0.04731225
0.890563 0.00376317 -0.02332422 -0.04833376
0.891219 0.00311513 -0.02419467 -0.04937579
0.891875 0.00244749 -0.02508558 -0.05043858
0.892531 0.00175995 -0.02599723 -0.05152238
0.893188 0.00105222 -0.02692990 -0.05262747
0.893844 0.00032399 -0.02788387 -0.05375409
0.894500 -0.00042504 -0.02885943 -0.05490250
0.895156 -0.00119518 -0.02985686 -0.05607299
0.895813 -0.00198676 -0.03087646 -0.05726580
0.896469 -0.00280010 -0.03191853 -0.05848123
0.897125 -0.00363552 -0.03298336 -0.05971954
0.897781 -0.00449335 -0.03407126 -0.06098102
0.898438 -0.00537394 -0.03518254 -0.06226594
0.899094 -0.00627761 -0.03631752 -0.06357460
0.899750 -0.00720473 -0.03747651 -0.06490728
0.900406 -0.00815564 -0.03865984 -0.06626429
0.901062 -0.00913070 -0.03986782 -0.06764590
0.901719 -0.01013028 -0.04110080 -0.06905244
0.902375 -0.01115473 -0.04235910 -0.07048419
0.903031 -0.01220444 -0.04364307 -0.07194148
0.903688 -0.01327979 -0.04495304 -0.07342461
0.904344 -0.01438115 -0.04628938 -0.07493389
0.905000 -0.01550893 -0.04765242 -0.07646966

